Classical and quantum dynamical manifestations of index-2 saddles: concerted versus sequential reaction mechanisms

The presence of higher index saddles on a multidimensional potential energy surface is usually assumed to be of little significance in chemical reaction dynamics. Such a viewpoint requires careful reconsideration, thanks to elegant experiments and novel theoretical approaches that have come about in recent years. In this work, we perform a detailed classical and quantum dynamical study of a model two degree of freedom Hamiltonian, which captures the essence of the debate regarding the dominance of a concerted or a stepwise reaction mechanism. We show that the ultrafast shift of the mechanism from a concerted to a stepwise one is essentially a classical dynamical effect. In addition, due to the classical phase space being a mixture of regular and chaotic dynamics, it is possible to have a rich variety of dynamical behaviour, including a Murrell-Laidler type of mechanism, even at energies sufficiently above that of the index-2 saddle. We rationalize the dynamical results using an explicit construction of the classical invariant manifolds in the phase space.

==> _ReadMe.txt <==
This package contains a LATEX-file RCD_Author.tex (and a compiled pdf-file), an eps-file with sample figure and other style files of RCD. 

The main file is RCD_Author.tex. In this file you should insert the text of your paper and all figures, tables etc.
Please work only in the file RCD_Author.tex and do not change the style files.

Please note that the preamble of the file RCD_Author.tex is correct and enough for successful compilation of the files. 
If you cannot compile the files or if you have any other problems with our style files, please do not hesitate to contact us by e-mail editorial@rcd.ru. 
